An efficient approach for nonconvex semidefinite optimization via customized alternating direction method of multipliers

We investigate a class of general combinatorial graph problems, including MAX-CUT and community detection, reformulated as quadratic objectives over nonconvex constraints and solved via the alternating direction method of multipliers (ADMM). We propose two reformulations: one using vector variables and a binary constraint, and the other further reformulating the Burer-Monteiro form for simpler subproblems. Despite the nonconvex constraint, we prove the ADMM iterates converge to a stationary point in both formulations, under mild assumptions. Additionally, recent work suggests that in this latter form, when the matrix factors are wide enough, local optimum with high probability is also the global optimum. To demonstrate the scalability of our algorithm, we include results for MAX-CUT, community detection, and image segmentation benchmark and simulated examples.

==> figs/maxcut_data_table.txt <==


	\begin{table}
		\begin{center}
			{\small
			%\begin{tabular}{ c|cccc cccc cc  }
            \begin{tabular}{ c|ccc |cccc |cccc   }
\hline\hline
		database		&		n		&		sparsity		&		BK		&	V		&		ratio		&		t/s		&		T/s		&		MR1		&		ratio		&		t/s		&		T/s		\\
\hline
g3-8		&		512		&		0.0120		&		41684814		&	34105231		&		0.818		&		0.0009		&		0.06		&		36780180		&		0.882		&		0.012		&		13.3		\\
g3-15		&		3375		&		0.0180		&		281029888		&	235893612		&		0.839		&		0.0197		&		1.22		&		255681256		&		0.910		&		0.527		&		1581.1		\\
pm3-8-50		&		512		&		0.0120		&		454		&	394		&		0.868		&		0.0009		&		0.07		&		346		&		0.762		&		0.011		&		1.1		\\
pm3-15-50		&		3375		&		0.0180		&		2964		&	2594		&		0.875		&		0.0152		&		1.05		&		1966		&		0.663		&		0.464		&		180.9		\\
G1		&		800		&		0.0599		&		11624		&	10938		&		0.941		&		0.0029		&		0.11		&		11047		&		0.950		&		0.059		&		88.6		\\
G2		&		800		&		0.0599		&		11620		&	10834		&		0.932		&		0.0029		&		0.10		&		11082		&		0.954		&		0.063		&		94.1		\\
G3		&		800		&		0.0599		&		11622		&	10858		&		0.934		&		0.0029		&		0.11		&		10894		&		0.937		&		0.058		&		87.0		\\
G4		&		800		&		0.0599		&		11646		&	10849		&		0.932		&		0.0029		&		0.12		&		10760		&		0.924		&		0.058		&		86.6		\\
G5		&		800		&		0.0599		&		11631		&	10796		&		0.928		&		0.0029		&		0.01		&		10783		&		0.927		&		0.056		&		84.3		\\
G6		&		800		&		0.0599		&		2178		&	1853		&		0.851		&		0.0022		&		0.09		&		1820		&		0.836		&		0.056		&		83.8		\\
G7		&		800		&		0.0599		&		2003		&	1694		&		0.846		&		0.0022		&		0.09		&		1644		&		0.821		&		0.054		&		81.2		\\
G8		&		800		&		0.0599		&		2003		&	1688		&		0.843		&		0.0021		&		0.09		&		1641		&		0.819		&		0.058		&		87.5		\\
G9		&		800		&		0.0599		&		2048		&	1771		&		0.865		&		0.0022		&		0.07		&		1681		&		0.821		&		0.059		&		88.9		\\
G10		&		800		&		0.0599		&		1994		&	1662		&		0.834		&		0.0022		&		0.09		&		1641		&		0.823		&		0.057		&		85.7		\\
G11		&		800		&		0.0050		&		564		&	496		&		0.879		&		0.0022		&		0.13		&		460		&		0.816		&		0.062		&		92.2		\\
G12		&		800		&		0.0050		&		556		&	486		&		0.874		&		0.0005		&		0.75		&		448		&		0.806		&		0.068		&		102.3		\\
G13		&		800		&		0.0050		&		580		&	516		&		0.890		&		0.0026		&		0.09		&		476		&		0.821		&		0.064		&		96.5		\\
G14		&		800		&		0.0147		&		3060		&	2715		&		0.887		&		0.0033		&		0.17		&		2768		&		0.905		&		0.060		&		89.4		\\
G15		&		800		&		0.0146		&		3049		&	2625		&		0.861		&		0.0027		&		0.09		&		2810		&		0.922		&		0.065		&		97.6		\\
G16		&		800		&		0.0146		&		3045		&	2667		&		0.876		&		0.0033		&		0.10		&		2736		&		0.899		&		0.062		&		92.6		\\
G17		&		800		&		0.0146		&		3043		&	2638		&		0.867		&		0.0032		&		0.12		&		2789		&		0.917		&		0.056		&		83.4		\\
G18		&		800		&		0.0147		&		988		&	798		&		0.808		&		0.0032		&		0.11		&		768		&		0.777		&		0.056		&		83.3		\\
G19		&		800		&		0.0146		&		903		&	700		&		0.775		&		0.0024		&		0.09		&		641		&		0.710		&		0.061		&		92.1		\\
G20		&		800		&		0.0146		&		941		&	723		&		0.768		&		0.0024		&		0.09		&		691		&		0.734		&		0.062		&		92.6		\\
G21		&		800		&		0.0146		&		931		&	696		&		0.748		&		0.0024		&		0.09		&		713		&		0.766		&		0.060		&		89.3		\\
G22		&		2000		&		0.0100		&		13346		&	12461		&		0.934		&		0.0146		&		0.47		&		12548		&		0.940		&		0.302		&		453.3		\\
G23		&		2000		&		0.0100		&		13317		&	12540		&		0.942		&		0.0059		&		0.19		&		12528		&		0.941		&		0.305		&		457.5		\\
G24		&		2000		&		0.0100		&		13314		&	12540		&		0.942		&		0.0029		&		0.09		&		12447		&		0.935		&		0.308		&		461.8		\\
G25		&		2000		&		0.0100		&		13326		&	12447		&		0.934		&		0.0029		&		0.09		&		12558		&		0.942		&		0.310		&		465.0		\\
G26		&		2000		&		0.0100		&		13314		&	12445		&		0.935		&		0.0093		&		0.30		&		12475		&		0.937		&		0.313		&		468.7		\\
G27		&		2000		&		0.0100		&		3318		&	2824		&		0.851		&		0.0137		&		0.56		&		2508		&		0.756		&		0.310		&		464.3		\\
G28		&		2000		&		0.0100		&		3285		&	2753		&		0.838		&		0.0175		&		0.72		&		2518		&		0.767		&		0.310		&		465.4		\\
G29		&		2000		&		0.0100		&		3389		&	2864		&		0.845		&		0.0094		&		0.38		&		2628		&		0.775		&		0.308		&		462.5		\\
G30		&		2000		&		0.0100		&		3403		&	2887		&		0.848		&		0.0114		&		0.47		&		2639		&		0.775		&		0.314		&		470.8		\\
G31		&		2000		&		0.0100		&		3288		&	2833		&		0.862		&		0.009		&		0.36		&		2518		&		0.766		&		0.311		&		466.3		\\
G32		&		2000		&		0.0020		&		1398		&	1220		&		0.873		&		0.0107		&		0.38		&		1066		&		0.763		&		0.310		&		465.0		\\
G33		&		2000		&		0.0020		&		1376		&	1202		&		0.874		&		0.0134		&		0.47		&		1054		&		0.766		&		0.311		&		467.2		\\
G34		&		2000		&		0.0020		&		1372		&	1208		&		0.880		&		0.0121		&		0.42		&		1096		&		0.799		&		0.313		&		469.4		\\
G35		&		2000		&		0.0059		&		7670		&	6605		&		0.861		&		0.0214		&		0.75		&		6914		&		0.901		&		0.311		&		466.1		\\
G36		&		2000		&		0.0059		&		7660		&	6564		&		0.857		&		0.0137		&		0.45		&		6943		&		0.906		&		0.312		&		468.3		\\
G37		&		2000		&		0.0059		&		7666		&	6478		&		0.845		&		0.0187		&		0.66		&		6839		&		0.892		&		0.312		&		468.5		\\
G38		&		2000		&		0.0059		&		7681		&	6486		&		0.844		&		0.011		&		0.38		&		6759		&		0.880		&		0.312		&		467.2		\\
G39		&		2000		&		0.0059		&		2395		&	1616		&		0.675		&		0.0111		&		16.67		&		1697		&		0.709		&		0.313		&		469.1		\\
G40		&		2000		&		0.0059		&		2387		&	1617		&		0.677		&		0.0094		&		0.38		&		1438		&		0.602		&		0.310		&		464.4		\\
G41		&		2000		&		0.0059		&		2398		&	1606		&		0.670		&		0.0111		&		0.45		&		1656		&		0.691		&		0.309		&		464.0		\\
G42		&		2000		&		0.0059		&		2469		&	1707		&		0.691		&		0.0144		&		0.56		&		1756		&		0.711		&		0.312		&		467.6		\\
G43		&		1000		&		0.0200		&		6659		&	6222		&		0.934		&		0.0029		&		0.11		&		6236		&		0.936		&		0.095		&		142.9		\\
G44		&		1000		&		0.0200		&		6648		&	6275		&		0.944		&		0.0033		&		0.13		&		6192		&		0.931		&		0.092		&		137.5		\\
G45		&		1000		&		0.0200		&		6652		&	6243		&		0.939		&		0.0034		&		0.13		&		6255		&		0.940		&		0.096		&		144.5		\\
G46		&		1000		&		0.0200		&		6645		&	6217		&		0.936		&		0.0029		&		0.09		&		6233		&		0.938		&		0.094		&		141.6		\\
G47		&		1000		&		0.0200		&		6656		&	6221		&		0.935		&		0.0029		&		0.10		&		6266		&		0.941		&		0.094		&		141.6		\\
G48		&		3000		&		0.0013		&		6000		&	5882		&		0.980		&		0.0352		&		0.98		&		5006		&		0.834		&		0.626		&		939.5		\\
G49		&		3000		&		0.0013		&		6000		&	5844		&		0.974		&		0.0335		&		0.94		&		5038		&		0.840		&		0.623		&		934.8		\\
G50		&		3000		&		0.0013		&		5880		&	5814		&		0.989		&		0.0288		&		0.75		&		4994		&		0.849		&		0.629		&		942.7		\\
G51		&		1000		&		0.0118		&		3846		&	3317		&		0.862		&		0.0028		&		0.11		&		3446		&		0.896		&		0.094		&		141.6		\\
G52		&		1000		&		0.0118		&		3849		&	3360		&		0.873		&		0.0028		&		0.10		&		3471		&		0.902		&		0.092		&		138.4		\\
G53		&		1000		&		0.0118		&		3846		&	3323		&		0.864		&		0.0028		&		0.10		&		3510		&		0.913		&		0.096		&		143.6		\\
G54		&		1000		&		0.0118		&		3846		&	3306		&		0.860		&		0.0027		&		0.11		&		3428		&		0.891		&		0.096		&		143.8		\\

\hline\hline
			\end{tabular}}
			\caption{MAX-CUT values for graphs from the 7th DIMACS Challenge.
				BK = best known. V = vector formulation. MR1 = matrix formulation, $r = 1$. ratio = objective/BK. t = CPU time per iteration. T = total CPU time.}			
			\label{t:maxcut1}
		\end{center}
\end{table}



	\begin{table}
		\begin{center}
			{\small
			%\begin{tabular}{ c|cccc cccc cc  }
            \begin{tabular}{ c|ccc |cccc |cccc   }
\hline\hline
database		&		n		&		sparsity		&		BK		&	MRR		&		ratio		&		t/s		&		T/s		&		SDR		&		ratio		&		t/s		&		T/s		\\
\hline
g3-8		&		512		&		0.0120		&		41684814		&	35943350		&		0.862		&		0.034		&		3.7		&		33424095		&		0.802		&		0.107		&		21.4		\\
g3-15		&		3375		&		0.0180		&		281029888		&	241740931		&		0.860		&		2.537		&		228.3		&		212669181		&		0.757		&		12.513		&		2502.6		\\
pm3-8-50		&		512		&		0.0120		&		454		&	378		&		0.833		&		0.029		&		1.5		&		416		&		0.916		&		0.102		&		20.4		\\
pm3-15-50		&		3375		&		0.0180		&		2964		&	2140		&		0.722		&		2.413		&		120.6		&		2616		&		0.883		&		12.557		&		2511.4		\\
G1		&		800		&		0.0599		&		11624		&	11321		&		0.974		&		0.103		&		10.3		&		11360		&		0.977		&		0.326		&		97.9		\\
G2		&		800		&		0.0599		&		11620		&	11144		&		0.959		&		0.128		&		6.4		&		11343		&		0.976		&		0.299		&		89.6		\\
G3		&		800		&		0.0599		&		11622		&	11174		&		0.961		&		0.131		&		13.1		&		11367		&		0.978		&		0.312		&		93.5		\\
G4		&		800		&		0.0599		&		11646		&	11192		&		0.961		&		0.136		&		6.8		&		11429		&		0.981		&		0.321		&		96.3		\\
G5		&		800		&		0.0599		&		11631		&	11352		&		0.976		&		0.139		&		13.9		&		11394		&		0.980		&		0.318		&		95.4		\\
G6		&		800		&		0.0599		&		2178		&	1949		&		0.895		&		0.137		&		13.7		&		1941		&		0.891		&		0.304		&		91.1		\\
G7		&		800		&		0.0599		&		2003		&	1705		&		0.851		&		0.132		&		13.2		&		1774		&		0.886		&		0.309		&		92.6		\\
G8		&		800		&		0.0599		&		2003		&	1728		&		0.863		&		0.130		&		13.0		&		1766		&		0.882		&		0.303		&		91.0		\\
G9		&		800		&		0.0599		&		2048		&	1807		&		0.882		&		0.129		&		12.9		&		1830		&		0.894		&		0.303		&		90.9		\\
G10		&		800		&		0.0599		&		1994		&	1737		&		0.871		&		0.128		&		12.8		&		1732		&		0.869		&		0.299		&		89.8		\\
G11		&		800		&		0.0050		&		564		&	480		&		0.851		&		0.126		&		7.6		&		506		&		0.897		&		0.300		&		90.1		\\
G12		&		800		&		0.0050		&		556		&	480		&		0.863		&		0.147		&		8.8		&		512		&		0.921		&		0.308		&		92.3		\\
G13		&		800		&		0.0050		&		580		&	498		&		0.859		&		0.151		&		9.0		&		528		&		0.910		&		0.298		&		89.5		\\
G14		&		800		&		0.0147		&		3060		&	2861		&		0.935		&		0.126		&		7.5		&		2901		&		0.948		&		0.294		&		88.3		\\
G15		&		800		&		0.0146		&		3049		&	2803		&		0.919		&		0.138		&		8.3		&		2884		&		0.946		&		0.300		&		89.9		\\
G16		&		800		&		0.0146		&		3045		&	2862		&		0.940		&		0.136		&		8.2		&		2910		&		0.956		&		0.289		&		86.8		\\
G17		&		800		&		0.0146		&		3043		&	2840		&		0.933		&		0.137		&		8.2		&		2920		&		0.960		&		0.296		&		88.9		\\
G18		&		800		&		0.0147		&		988		&	841		&		0.851		&		0.162		&		16.2		&		858		&		0.868		&		0.302		&		90.7		\\
G19		&		800		&		0.0146		&		903		&	694		&		0.769		&		0.127		&		7.6		&		780		&		0.864		&		0.300		&		90.0		\\
G20		&		800		&		0.0146		&		941		&	766		&		0.814		&		0.135		&		13.5		&		788		&		0.837		&		0.294		&		88.1		\\
G21		&		800		&		0.0146		&		931		&	810		&		0.870		&		0.151		&		15.1		&		794		&		0.853		&		0.298		&		89.3		\\
G22		&		2000		&		0.0100		&		13346		&	12751		&		0.955		&		0.959		&		95.9		&		12926		&		0.969		&		3.677		&		1103.0		\\
G23		&		2000		&		0.0100		&		13317		&	12853		&		0.965		&		0.958		&		95.8		&		12889		&		0.968		&		3.644		&		1093.3		\\
G24		&		2000		&		0.0100		&		13314		&	12723		&		0.956		&		0.959		&		95.9		&		12904		&		0.969		&		3.633		&		1090.0		\\
G25		&		2000		&		0.0100		&		13326		&	12733		&		0.956		&		0.948		&		94.8		&		12874		&		0.966		&		3.678		&		1103.3		\\
G26		&		2000		&		0.0100		&		13314		&	12718		&		0.955		&		0.940		&		94.0		&		12847		&		0.965		&		3.690		&		1107.1		\\
G27		&		2000		&		0.0100		&		3318		&	2807		&		0.846		&		0.958		&		95.8		&		2909		&		0.877		&		3.683		&		1104.9		\\
G28		&		2000		&		0.0100		&		3285		&	2796		&		0.851		&		0.970		&		97.0		&		2845		&		0.866		&		3.700		&		1110.0		\\
G29		&		2000		&		0.0100		&		3389		&	2901		&		0.856		&		0.941		&		94.1		&		2896		&		0.855		&		4.325		&		1297.6		\\
G30		&		2000		&		0.0100		&		3403		&	2937		&		0.863		&		0.953		&		95.3		&		2971		&		0.873		&		3.662		&		1098.7		\\
G31		&		2000		&		0.0100		&		3288		&	2902		&		0.883		&		0.960		&		96.0		&		2825		&		0.859		&		3.718		&		1115.3		\\
G32		&		2000		&		0.0020		&		1398		&	1204		&		0.861		&		0.963		&		96.3		&		1254		&		0.897		&		3.648		&		1094.3		\\
G33		&		2000		&		0.0020		&		1376		&	1166		&		0.847		&		0.953		&		95.3		&		1250		&		0.908		&		3.663		&		1098.8		\\
G34		&		2000		&		0.0020		&		1372		&	1170		&		0.853		&		0.975		&		97.5		&		1222		&		0.891		&		3.665		&		1099.4		\\
G35		&		2000		&		0.0059		&		7670		&	6764		&		0.882		&		0.977		&		58.6		&		7209		&		0.940		&		3.629		&		1088.8		\\
G36		&		2000		&		0.0059		&		7660		&	6598		&		0.861		&		0.892		&		26.8		&		7228		&		0.944		&		3.657		&		1097.0		\\
G37		&		2000		&		0.0059		&		7666		&	6789		&		0.886		&		0.968		&		58.1		&		7183		&		0.937		&		3.614		&		1084.1		\\
G38		&		2000		&		0.0059		&		7681		&	6768		&		0.881		&		0.956		&		57.4		&		7212		&		0.939		&		3.628		&		1088.5		\\
G39		&		2000		&		0.0059		&		2395		&	1840		&		0.768		&		0.958		&		95.8		&		1997		&		0.834		&		3.642		&		1092.5		\\
G40		&		2000		&		0.0059		&		2387		&	1921		&		0.805		&		0.957		&		95.7		&		1890		&		0.792		&		3.650		&		1095.0		\\
G41		&		2000		&		0.0059		&		2398		&	1778		&		0.741		&		0.961		&		96.1		&		1899		&		0.792		&		3.662		&		1098.4		\\
G42		&		2000		&		0.0059		&		2469		&	1862		&		0.754		&		0.943		&		94.3		&		1971		&		0.798		&		3.645		&		1093.4		\\
G43		&		1000		&		0.0200		&		6659		&	6398		&		0.961		&		0.204		&		20.4		&		6475		&		0.972		&		0.518		&		155.3		\\
G44		&		1000		&		0.0200		&		6648		&	6447		&		0.970		&		0.217		&		21.7		&		6458		&		0.971		&		0.513		&		154.0		\\
G45		&		1000		&		0.0200		&		6652		&	6407		&		0.963		&		0.214		&		21.4		&		6454		&		0.970		&		0.522		&		156.7		\\
G46		&		1000		&		0.0200		&		6645		&	6398		&		0.963		&		0.228		&		22.8		&		6407		&		0.964		&		0.516		&		154.8		\\
G47		&		1000		&		0.0200		&		6656		&	6433		&		0.966		&		0.222		&		22.2		&		6454		&		0.970		&		0.509		&		152.6		\\
G48		&		3000		&		0.0013		&		6000		&	5402		&		0.900		&		2.610		&		261.0		&		6000		&		1.000		&		12.261		&		3678.4		\\
G49		&		3000		&		0.0013		&		6000		&	5362		&		0.894		&		2.609		&		260.9		&		6000		&		1.000		&		12.255		&		3676.4		\\
G50		&		3000		&		0.0013		&		5880		&	5410		&		0.920		&		2.631		&		263.1		&		5880		&		1.000		&		12.277		&		3683.1		\\
G51		&		1000		&		0.0118		&		3846		&	3524		&		0.916		&		0.217		&		8.7		&		3642		&		0.947		&		0.504		&		151.2		\\
G52		&		1000		&		0.0118		&		3849		&	3499		&		0.909		&		0.214		&		8.6		&		3662		&		0.951		&		0.514		&		154.1		\\
G53		&		1000		&		0.0118		&		3846		&	3516		&		0.914		&		0.221		&		8.9		&		3660		&		0.952		&		0.512		&		153.6		\\
G54		&		1000		&		0.0118		&		3846		&	3509		&		0.912		&		0.224		&		9.0		&		3651		&		0.949		&		0.518		&		155.4		\\


\hline\hline
			\end{tabular}}
			\caption{MAX-CUT values for graphs from the 7th DIMACS Challenge. MRR = matrix formulation, $r = \ceil{\sqrt{2n}}$. SDR = SDP relaxation + rounding techinque.  ratio = objective/BK. t = CPU time per iteration. T = total CPU time.}			
			\label{t:maxcut2}
		\end{center}
\end{table}



